Radio polarization of millisecond pulsars with multipolar magnetic fields

NICER has observed a few millisecond pulsars where the geometry of the X-ray emitting hotspots on the neutron star is analyzed in order to constrain the mass and radius from X-ray light curve modeling. One example, PSR J0030+0451, is shown to possibly have significant multipolar magnetic fields at the stellar surface. Using force-free simulations of the magnetosphere structure, it has been shown that the radio, X-ray, and gamma-ray light curves can be modeled simultaneously with appropriate field configuration. An even more stringent test is to compare predictions of the force-free magnetosphere model with observations of the radio polarization. This paper attempts to reproduce the radio polarization of PSR J0030+0451 using a force-free magnetospheric solution. As a result of our modeling, we can reproduce certain features of the polarization well.

==> referee.txt <==
Reviewer Report
Reviewer:
The manuscript titled "Radio polarisation of millisecond pulsars with multipolar magnetic fields" by Ankan Sur, Yajie Yuan and Alexander Philippov appears to be a sequel to the paper by Chen, Yuan & Vasilopoulos, 2020 (ApJL, 893, L38), Yajie Yuan being the second author in both.

The force free magnetic field configuration, obtained in the 2020 paper (P-I) to explain the observed lightcurves (at different wavelengths) of the 4.18~ms pulsar PSR J0030+0451, has been used in the current manuscript to compare the observed radio polarisation with the theoretically predicted one.

-----------------------------------------------------------------
I have the following comments about this manuscript.

Major :

01.
My first point of contention is that this fact should have been stated upfront. The current manuscript, though pitched as an independent article, can not really be considered as one. It simply takes off from the form of the magnetic field obtained in P-I (as described in Section.2). In fact, Section.2 gives the reader a feeling that the field configuration has been obtained in the course of the current work, while it is not so.

REPLY: In section 2 and elsewhere, we have now explicitly mentioned that the field is obtained from P-I.  
________________________

02.
The polarisation model adopted in this manuscript depends on two main parameters - $r_{em}$ and $h$. A proper discussion of the significance of these two parameters is missing in the manuscript. In particular, why should emission be generated at a region which very close to the region of vanishingly small plasma density (as suggested by the smallness of $h$) has not been addressed at all.

REPLY: In section 4, we have added explanations for both the parameters r_em and h. Because the exact values of these parameters are unclear, we explore a wide range in parameter space. The rationale for this is based on the realistic numbers we included in section 3.  
________________________

03.
The main results (?) of this manuscript are embodied in Eq.s11-19. This part of the manuscript is [not well presented and requires a major rewrite].

REPLY: We have rewritten most of section 3, which contained equations 11-19 (in the previous manuscript). The section has been divided into two subsections: 3.1 explains what normal modes are, and 3.2 deduces the new Position Angle. 
________________________

Other :

Now getting down to the main body of the manuscript, here are the issues I note.

Page 1, Column 1, Lines 19-22
a. A correct and specific definition of MSP is missing.
REPLY: Added
_______________

b. "magnetic field ejects jets of particles" - incorrect physics.
REPLY: removed this line and re-written.
_______________

c. "emit waves at radio frequencies" - incorrect NS physics.
REPLY: removed this line.
_______________


Page 1, Column 2, Lines 53-56
The authors appear to give an impression that the field footprints are the only regions from which radiation in wavelengths other than radio are emitted. Not True.

REPLY: This part has been restructured a little to make things more clear (lines 56-67).   
________________________

Page 1, Column 2, Lines 67-68
What is "interaction between electric currents with neutrons"? I am sure there is no case for weak interaction here.

REPLY: Changed it to scattering processes. 
________________________

Page 2, Column 1, Lines 76-89
The case for the 'ordinary' radio pulsars is not applicable to MSPs, not because the MSPs are 'old' but because the MSPs are 'recycled' pulsars. It seems that the author are not entirely clear about the formation scenario of the MSPs and are making statements in a haphazard manner.

REPLY: Simulations show that higher-order multipoles in the magnetic field decay within 10-100 million years. This is true even if an ordinary pulsar is recycled to a MSP which is much older than the decay timescale for the magnetic field. Multipolar components should dissipate by the time we see MSPs, as they are typically billions of years old. Explanation in lines (87-94)
________________________

Page 2, Column 1, Lines 76-89
Page 2, Column 2, Lines 132-139
On the contrary, Kramer et al. 1998 (ApJ,.501,270) has demonstrated
that apart from a couple of characteristic features, the emission
profiles of ordinary and millisecond pulsars are quite similar. The
conclusion is then that the MSP field configurations would not be
too different.

REPLY: We have added a sentence citing Kramer et al (1998). Some MSPs show very different PA profiles than ordinary pulsars. Now, in particular, PSR J0030+0451 has evidence of multipolar structure as observed by NICER, so we explore whether this multipolar magnetic field may be responsible for its flat PA. Explanation in lines 172-181.
________________________

Page 2, Column 1, Line 97
Reference needed for connection of multipolar field configuration to birth velocities.
REPLY: Added reference
________________________

Page 2, Column 1, Line 104
Very many modern updates of RVM (for example, Blaskiewicz, Cordes, Wasserman, 1991) are available in the literature. The authors must present their work in the context of those.

REPLY: Added one paragraph explaining the Blaskiewicz, Cordes, Wasserman (1991) model in the section 1.
________________________

Page 3, Column 1, Line 150-157
Clear justification/explanation for the assumptions need to be given, particularly because these provide the free parameters of the model.

REPLY: 
The explanation is given here and also in section 4.


________________________

Page 3, Column 1, Line 184
Eq.(5) - This should be $B_q$.

REPLY: Corrected the typo.
________________________


Page 3, Column 1, Line 189-190
[Page 4, Fig.2]
This figure, also shown in P-I, is unnecessary.

REPLY: We think these figures are relevant for the paper. We ask the referee to consider keeping these images as the field structure is important to visualize. Moreover, we have recreated these images for our simulation data and hence are not the same figures used by Chen et. al (2020). 
________________________

Page 3, Column 2, Line 194-210
Unnecessary, since these equations have not been solved in the present work but the form of the magnetic field obtained n P-I (given by Eq.4 & 5) has simply been assumed.

REPLY: Removed. 
________________________


Page 3, Column 2, Section.2
Heaviside-Lorentz system of units is identical to CGS-Gaussian, except for being rationalised. Now, if "c" is equated to 1, the units of all quantities would have to be modified appropriately. Justification for adopting "c=1" and consequences thereof, needs to be discussed in detail, because the form of "B" obtained from these equations are being used in this work.

REPLY: Removed c=1. We use CGS units everywhere now.
________________________

Page 3, Column 2, Section.3
"c" keeps appearing explicitly in this section. Please make the system of units uniform and consistent.

REPLY: Done
________________________

Page 3, Column 2, Line 215
What is the justification for this assumption? The geometry does not
have spherical symmetry.

REPLY: Added a sentence with a reference that spherical symmetry follows lepton density distribution and is a good approximation. 
________________________

Page 3, Column 2, Line 221-225
Need to explain why the aberration angle for J0030+0451 would be significantly different from that of an ordinary pulsar. What would be the typical range of $r_{em}$ and aberration angles for ordinary pulsars? How does this range compare with the range of $r_{em}$ assumed in the present work? This needs to be stated explicitly, as $r_{em}$ is a parameter of the model.

REPLY: Added realistic numbers with references and explained how they compare to our assumptions. Lines (256-270).
________________________

Page 3, Column 2, Eq.10
Not sure I understand this relation. What is the system of units used here? What is the dimension of $k$? If it happens to be a dimensional quantity, then what is its physical significance?

REPLY: Rewrote equation (8) to make $k$ as a dimensionless quantity. This scalar quantity determines the direction of flow along the magnetic field line. It is a normalizing factor that gives the propagation unit vector (n).
________________________

Page 4, Column 1, Line 238
Here and in other places - please use 'laboratory frame' instead of
'lab frame'.

REPLY: Changed to laboratory frame everywhere.
________________________

Page 4, Column 1, Line 241-243
What is O mode? What is X mode? What is k-B plane? Please do not use quantities before defining them properly.
What is "wave electric field"?

REPLY: Explained the different vectors arising from electromagnetic wave theory. The wave electric field is a solution to Maxwell's equations. This has been rewritten in section 3.1.

________________________

Page 4, Column 2, Line 248 - Page 5, Column 1, Line 278
I am totally lost here. The equations and various assumptions are constantly switching units. The frame transformation equations need to be properly explained and referenced. Too many unexplained symbols, and unexplained phrases like "\beta + \delta" quantity.. Given that this is the crux of this manuscript's work, this section needs to be shown in detail.

REPLY: Removed the part of "\beta + \delta". This section has been rewritten to include explanations of all symbols. 

________________________

Page 5, Fig.3
This figure, also shown in P-I, is unnecessary.

REPLY: We believe these figures are necessary for our paper as they help to visualize our field geometry.  
________________________

Page 5, Column 1, Line 283
Snapshot from which "simulation"?

REPLY: Force-free simulation of the initial quadra-dipolar field.
________________________

Page 5, Column 1, Line 285
I am very uncomfortable with this "spherical" surface. Even with a dipolar field, there is, at best a cylindrical symmetry (if we assume the axes of rotation and magnetic field to be aligned). How is spherical symmetry being invoked in a general case like the present one?

REPLY: This assumption is based on the assumption that lepton density follows a simple distribution, which is spherically symmetric.

________________________

Page 6-9
Description of results. What is physical significance of the two parameters of the model?

REPLY: The definitions of these parameters have been explained on page 5 column 1, and in page 6 Method section. We aim to constrain these two parameters in our study, which best reproduce the PA profiles due to our assumed field geometry. 

ADDITIONS by authors: We have additionally added a few sentences in the conclusion and discussion section and corrected a few typos. These are also highlighted in bold.
________________________
